Investigating Software Developers' Challenges for Android Permissions in Stack Overflow

The Android permission system is a set of controls to regulate access to sensitive data and platform resources (e.g., camera). The fast evolving nature of Android permissions, coupled with inadequate documentation, results in numerous challenges for third-party developers. This study investigates the permission-related challenges developers face and the solutions provided to resolve them on the crowdsourcing platform Stack Overflow. We conducted qualitative and quantitative analyses on 3,327 permission-related questions and 3,271 corresponding answers. Our study found that most questions are related to non-evolving SDK permissions that remain constant across various Android versions, which emphasizes the lack of documentation. We classify developers' challenges into several categories: Documentation-Related, Problems with Dependencies, Debugging, Conceptual Understanding, and Implementation Issues. We further divided these categories into 12 subcategories, nine sub-subcategories, and nine sub-sub-subcategories. Our analysis shows that developers infrequently identify the restriction type or protection level of permissions, and when they do, their descriptions often contradict Google's official documentation. Our study indicates the need for clear, consistent documentation to guide the use of permissions and reduce developer misunderstanding leading to potential misuse of Android permission. These insights from this study can inform strategies and guidelines for permission issues. Future studies should explore the effectiveness of Stack Overflow solutions to form best practices and develop tools to address these problems.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



